The Human Visual System and Adversarial AI

This paper applies theories about the Human Visual System to make Adversarial AI more effective. To date, Adversarial AI has modeled perceptual distances between clean and adversarial examples of images using Lp norms. These norms have the benefit of simple mathematical description and reasonable effectiveness in approximating perceptual distance. However, in prior decades, other areas of image processing have moved beyond simpler models like Mean Squared Error (MSE) towards more complex models that better approximate the Human Visual System (HVS). We demonstrate a proof of concept of incorporating HVS models into Adversarial AI.

==> coverletter.txt <==
Disclosure of any previous publications by the author(s) that significantly overlap with the submission. E.g., if the submission is an extended version of an earlier conference paper, please described the differences between the two papers. Simultaneous submission of papers to JMLR and other venues is not allowed.
Confirmation that all co-authors are aware of the current submission and consent to its review by JMLR.
Declaration of possible conflicts of interest; in particular, name all action editors that have recently collaborated with authors of the submission.
Suggestions of 3 to 5 action editors that seem best suited to handle the submitted manuscript. These suggestions will be considered (though not necessarily honored). We have found that some action editors are popular with many authors, and may be busy handling other papers at a given point in time, so listing at least three action editors helps us expedite the process.
Suggestions of 3 to 5 reviewers. These suggestions will be considered (though, again, not necessarily taken) by the action editor. As a reminder, do not suggest reviewers for whom there is a conflict of interest. As one example, an advisee / advisor relationship is a lifelong conflict of interest.


Dear JMLR,

This is a cover letter for our submission, "The Human Visual System and Adversarial AI". We've followed your guidelines found at http://www.jmlr.org/author-info.html

1. We have no prior publications that overlap with this submission.

2. All co-authors are aware of this submission.

3. There are no conflicts of interest.

4. We'd suggest these action editors based on their interest in deep learning and adversarial ai:

Kilian Q. Weinberger
Ryota Tomioka
amos storkey
Pushmeet Kohli
